Understanding AR Activism: An Interview Study with Creators of Augmented Reality Experiences for Social Change

The rise of consumer augmented reality (AR) technology has opened up new possibilities for interventions intended to disrupt and subvert cultural conventions. From defacing corporate logos to erecting geofenced digital monuments, more and more people are creating AR experiences for social causes. We sought to understand this new form of activism, including why people use AR for these purposes, opportunities and challenges in using it, and how well it can support activist goals. We conducted semi-structured interviews with twenty people involved in projects that used AR for a social cause across six different countries. We found that AR can overcome physical world limitations of activism to convey immersive, multilayered narratives that aim to reveal invisible histories and perspectives. At the same time, people experienced challenges in creating, maintaining, and distributing their AR experiences to audiences. We discuss open questions and opportunities for creating AR tools and experiences for social change.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.76.  Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.77.  Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.78.  Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.
	       

==> reviews.txt <==
----------------------------------------------------------------

1AC review (reviewer 5)

  Expertise

    Knowledgeable

  Originality

    High originality

  Significance

    High significance

  Rigor

    Medium rigor

  1AC: Recommendation

    We recommend Revise and Resubmit.

  1AC: The Meta-Review

    First, let me start by saying that all reviewers found positive things about this
    paper. R2 says the paper is well written and easy to read. R3, who has the least
    positive view of the paper, says that it has great promise (R3 suggests that the
    limitation of AR tech introduced later in the document can be moved earlier. They
    note that even if the adoption numbers are low, there is still an important
    theoretical motivation to conduct this study), and 2AC finds the motivation for
    studying the intersection of AR and activism is well-founded and timely. I agree
    with all three reviewers. That being said, all three reviewers highlight specific
    issues with the paper in its current form (see below). Additionally, since we had
    a wide difference between the reviewer views, a 3AC will also be providing their
    review of the paper to approach a consensus. I will be discussing the reviewer
    concerns below.

    Methods
    R3 and 3AC (R4) have a number of concerns with the Methods section. Specifically,
    why was there a P0? Are there 19 or 20 interviewees? R3 also notes that, given
    that the qualitative analysis is inductive, the authors need to provide more
    detailed information including:
    How did the authors' develop the codebook?
    How many rounds of coding took place?
    How did they form their axial coding into higher level themes?
    Finally, R3 doubts that the authors can claim applying grounded theory in their
    methods section.

    The authors need to address these concerns in detail in any review of this version
    of the paper.

    Results, Discussion, and Framing
    R3 and 3AC (R4) ask the authors to finalize each section not with a quote, but
    with a statement distilling the content of the section.

    Both 2AC and R2 had specific concerns about design recommendations being a focal
    point of the paper. Both argue for reframing the paper moving forward. R2 and R3
    also suggested that the AR content was not sufficiently contextualized. They ask
    for more details in the content creation process specifically at the intersection
    of AR/activism. This is currently lacking. For example, when the authors argue
    that AR content creation needs cross-disciplinary work, there is no context to
    this discussion point. 2AC compliments this concept by arguing that section 5.2.2
    did not answer all their questions about the design question. In fact, 2AC notes
    that the contribution might not be a design recommendation at all (e.g., action
    points, future steps). They found 5.2.3 to be particularly well-thought-out. The
    reviewer also suggests some references that can be used in reworking the
    introduction, related work, and design. R3 also provides a list of the references
    that the authors could engage with in order to bring in design and activism
    research in the ACM - thus contextualizing and deepening their analysis.

    R2 found it especially problematic to speak to how the audience would view the
    content given that they are not part of this research.

  1AC: The Summary of Revisions Required

    In order for the paper to be accepted, the authors need to do the following:

    1) Complete methods section addressing concerns raised by R3 and 3AC (R4).
    2) Refine the findings to distill out the takeaway, rather than ending subsections
    with quotes {R3 and 3AC (R4)}
    3) Contextualize findings, addressing questions around design and content creation
    {2AC,R2}
    4) Address R2s concerns re findings about audiences

  Originality after Re-review

    High originality

  Significance after Re-review

    High significance

  Rigor after Re-review

    High rigor

  1AC: Recommendation after Re-review

    We recommend Accept with Minor Revisions.

  Re-review

    All reviewers have noted, and I concur, that the paper has come a long way from
    the original draft. All three re-reviews argue for the paper to be accepted with
    minor changes. R1 really likes section 5.1, especially as it contextualizes
    technology in the wider space and introduces tensions that might arise in the
    future. R4 is happy with the new changes, especially the reframing of the paper
    and contextualization of AR tech for activism adding that the core contribution is
    now clearer. However, R4 encourages the authors to address three issues in the
    camera ready version which 1AC, 2AC, and 3AC will be reviewing:

    1. Fig 1 is now very helpful to illustrate AR Activism projects. But the caption
    for project (A) could be improved to clarify what the difference is between the
    statues (what are they communicating / why is this activism? This is explained in
    the paper body, so a simple elaboration could work - e.g., “Viewfinder of “Whole
    Story” app featuring a person standing between physical and virtual AR statues
    that highlight gaps in gender representation, (B) “Hack….”)
    2. Methods: Table 1 is also very helpful to know the specifics of the
    participants’ AR projects; however, it would be even more informative if it could
    somehow pull out and organize specific qualities of the AR experience. (E.g., does
    the AR add a visual representation? A narrative/textual description?) Basically
    I’m imagining it would be really valuable to see an additional column that notes
    the media the project uses to communicate its message - as well as potentially a
    column for the intent/targeted goal of the activism?
    3. Results: Elaborate when possible to also tie the takeaways/findings back to the
    specific RQs.

  Comments to the Committee after Re-review

    (blank)

----------------------------------------------------------------

2AC review (reviewer 1)

  Expertise

    Knowledgeable

  Originality

    High originality

  Significance

    Medium significance

  Rigor

    High rigor

  Recommendation

    I recommend Revise and Resubmit.

  Review

    The submission investigates how activists make use of Augmented Reality (AR) in
    their attempt to create social change through targeted actions (e.g., media
    installations).  Specifically, the work looks into their motivations to adopt AR,
    how specific AR features contribute or hinder the success of activist actions, and
    the activists’ perception of the impact of AR on their goals.

    All in all, I am throughout positive about this work. The authors argue
    convincingly what makes Augmented Reality (AR) interesting for activism, and the
    number of participants (N=19) and their distribution over 8 countries indicates
    that activists’ use of AR is a phenomenon that warrants attention. In this
    context, the authors clearly argued what the paper contributes in terms of a
    better understanding of activism involving AR and which research questions are
    answered by the presented work. To the best of my knowledge, the submission
    provides a novel and unique perspective, and I found the related work section to
    offer an engaging overview of its context.

    The submission is extremely well written, and the collected data seems to be
    comprehensive and soundly analyzed. The analysis itself is informative and
    presented both succinctly as well as in sufficient breadth and depth. Up to and
    including chapter 4 I did not find many improvements to suggest. For some elements
    (e.g., re-designing the physical world: quote/project by P11, ease of creating
    engaging content: quote/project by P06) I would have loved to see visuals.
    However, I can also relate how the authors might have consciously decided against
    providing images to protect activists’ anonymity and/or for copy right reasons. A
    sketched presentation like in [1] could help here but is certainly more of a nice-
    to-have that is also not easily available everyone (who might not sketch). I’m
    leaving this comment here as an additional idea for the authors but will not add
    it to the list of required/recommended changes.

    When first reading the introduction, I was unsure about how design recommendations
    fit in with the type of presented topic/research. Reading the discussion section
    did not fully alleviate these concerns. I feel that the submission could be
    improved by arguing more clearly whom these recommendations are targeting and what
    their goal is (i.e., who would support activism and why). What would a tool for AR
    activism be? How are these (and their requirements) different from existing (or
    future) AR authoring tools. In particular, I was asking myself  – given what the
    participants told about multi-disciplinary nature of some of the projects –
    whether it is a targeted tool that is needed, or maybe rather (community) efforts
    that bring like-minded people (activists or to-be activists, that might be
    designers, developers, or researchers, …) together. This line of thought is
    somewhat addressed in the subsequent chapter (5.2.2), but I struggled to match
    this to the headline “design recommendations” – so maybe, the (valid) points the
    authors are making here, aren’t really design recommendations after all. Possible
    alternatives might be (for instance) action points, future steps, …. Similarly, I
    found the “discoverability” aspect (discussed in 5.2.3) also not as well-thought-
    out and well-argued as the rest of the paper. As the (valid) point falls in line
    with an open challenge including AR discoverability in general, some prior work
    [2] or existing attempts in other domains [3] might also be noted here. In its
    current version, the section seemed to lack concreteness to be a true “design
    recommendation”, but also brushes upon interesting, not only design-related
    aspects. Here, I think slight elaboration and/or re-phrasing would be a benefit.

    The submission adequately discusses limitations and opportunities for future work.
    However, when reading the discussion section, I wondered whether there are any
    risks involved with AR and activism in a very broad sense: could the AR-specific
    issues around consequences (4.1.2), limited audience (4.3.2) or discoverability
    (5.2.3) identified by the authors (for instance) also pose a danger or be misused?
    Mostly, I wondered whether activism is always for social good/positive change (or
    whether there is also something such as “bad” activism?) and thought of parallels
    between projects described by the participants (manipulation of Trump election
    signs) and disinformation campaigns by right/right-sympathizing groups against the
    green party at the recent German elections [4]. Along similar lines, AR might be
    (mis-)used e.g., only reaching certain audiences, making content only discoverable
    to selected groups, or to avoid consequences for actions…. Here, I could imagine
    that the authors might have some unique thought or insights, as well as references
    to prior work/debates (if existing?) that could complement the discussion of
    limitations, risks, and future work.

    [1] Greenberg, Saul, et al. "Dark patterns in proxemic interactions: a critical
    perspective." Proceedings of the 2014 conference on Designing interactive systems.
    2014.
    [2] De Sá, Marco, and Elizabeth F. Churchill. "Mobile augmented reality: A design
    perspective." Human factors in augmented reality environments. Springer, New York,
    NY, 2013. 139-164.
    [3] https://www.nngroup.com/articles/augmented-reality-ecommerce-guidelines/
    [4] https://www.berliner-zeitung.de/en/whos-behind-the-anti-green-ad-campaign-
    li.176626


    Minor remarks

    -   p. 7, l. 347: “using AR to re-designtheir” > missing space

  The List of Revisions Required

    - Iterate the discussion section (5), potentially dropping “design
    recommendations” in favor of a term better fit for the current write-up, or by
    arguing more clearly whom the recommendations target and what their goals is.
    - Elaborate in the discussion on discoverability, limitations and potential risks
    (where fit).

  Originality after Re-review

    High originality

  Significance after Re-review

    High significance

  Rigor after Re-review

    High rigor

  Recommendation after Re-review

    I recommend Accept with Minor Revisions.

  Re-review

    After Revise & Resubmit the submission had been extensively re-worked. The authors
    included several additions in the related work section as well as missing detail
    to the method section. They also detail on a pilot study which adds clarification
    and background for several of the directions taken (e.g., AR as focus). The
    revision also includes an extended results presentation that I found to add much
    more context and interpretation to the presented quotes.

    Last but not least, the authors followed the reviewers’ suggestion and replaced
    the design recommendations with open questions and opportunities. While I was
    critical about the original, rather superficial version of this discussion, I now
    found the revision to be nuanced, very well argued and insightful. I especially
    liked the newly added sections in chapter 5.1. The author’s discussion of
    potential tensions with corporate partners provided answers to the (not fully
    verbalized) questions I had when reading the first submission.

    All in all, I feel this is a successful R&R that I like to see published, and will
    be happy to share & cite.

  Comments to the Committee after Re-review

    (blank)

----------------------------------------------------------------

2AC review (reviewer 4)

  Expertise

    Knowledgeable

  Originality

    High originality

  Significance

    High significance

  Rigor

    Medium rigor

  Recommendation

    I recommend Revise and Resubmit.

  Review

    Aiming to better understand why and how activists use augmented reality (AR)
    technology as part of their activism projects, the authors conduct interviews with
    19 participants spanning 8 countries who utilized AR between 2009-2021. The paper
    reports on a variety of insights related to people’s goals in using AR, whether in
    fact AR helped or hindered their efforts, and how AR technology can enhance
    activists’ use of such platforms moving forward. Overall, I found the paper to be
    a well-written and intriguing read, offering a contribution that is original, CHI-
    relevant, and socially impactful.

    I was brought in on the paper as a 3AC given some initial discrepancy in
    reviewers’ recommendations.

    Like other reviewers, I think the paper is missing key methodological
    details/decisions that need to be better explained/justified (e.g., how many
    potential participants were contacted vs. actually responded to invitations? Is
    there any skew here in terms of how representative these activists’ views are
    given this recruitment procedure?)

    I appreciated the brief history that the introduction provides about AR technology
    and how it has evolved over time, including its integration into activism
    activities. However, I think the paper could better explain AR activism — for
    example, some photos/figures within the paper would be very helpful to illustrate
    what AR experiences are like.

    As one of the first studies to explore AR activists’ attitudes and activities, I
    know the focus is to surface these rich qualitative experiences — but the findings
    could also be improved by capping off each section with the take-away insight.

  The List of Revisions Required

    - Add Figures (photos, illustrations, etc.) to provide the reader a clearer sense
    of what these AR projects entail.
    - Elaborate on methodological details related to recruitment and comment on sample
    representativeness.
    - Refine the findings to distill out the takeaway, rather than ending subsections
    with quotes.

  Originality after Re-review

    High originality

  Significance after Re-review

    High significance

  Rigor after Re-review

    High rigor

  Recommendation after Re-review

    I recommend Accept with Minor Revisions.

  Re-review

    I thank the authors for their paper revision. My critique of original version had
    asked for: improved background about AR activism and how it has evolved over time,
    incorporation of photos/figures to illustrate these types of AR experiences,
    addition of key methodological details and better justification of procedures, and
    inclusion of take-aways following each section of qualitative findings.

    Overall, I think the changes have done a solid job to address these issues and
    improve the paper - and I am in favor of recommending acceptance.

    For the camera-ready version, I would still encourage the authors to consider a
    few additional tweaks:
    - Fig 1 is now very helpful to illustrate AR Activism projects. But the caption
    for project (A) could be improved to clarify what the difference is between the
    statues (what are they communicating / why is this activism? This is explained in
    the paper body, so a simple elaboration could work - e.g., “Viewfinder of “Whole
    Story” app featuring a person standing between physical and virtual AR statues
    that highlight gaps in gender representation, (B) “Hack….”)
    - The methods section is much improved. Table 1 is also very helpful to know the
    specifics of the participants’ AR projects; however, it would be even more
    informative if it could somehow pull out and organize specific qualities of the AR
    experience. (E.g., does the AR add a visual representation? A narrative/textual
    description?) Basically I’m imagining it would be really valuable to see an
    additional column that notes the media the project uses to communicate its message
    - as well as potentially a column for the intent/targeted goal of the activism?
    - Much improved and actionable presentation of results. Consider further
    elaborating when possible to also tie the takeaways/findings back to the specific
    RQs.

  Comments to the Committee after Re-review

    (blank)

----------------------------------------------------------------

reviewer review (reviewer 2)

  Expertise

    Knowledgeable

  Originality

    Very high originality

  Significance

    Medium significance

  Rigor

    High rigor

  Recommendation

    I can go with either Revise and Resubmit or Reject.

  Review

    The manuscript presents an interview study with 19 activists who create AR content
    to understand the motivations for using AR, the pros and cons, and AR's impact.
    The paper was well written, concise, and easy to follow.

    I have some non-trivial concerns about the manuscript that I hope the authors
    could address in order for this work to appear at CHI, and they are ranked by
    priority below:

            1) I did not quite understand why the authors chose these three specific
    questions in the introduction and recommend the authors to draw the connection or
    raise the stakes more explicitly. Relatedly, if the study's goal is to make design
    recommendations, should the authors also answer questions about AR creation's
    process and specific challenges in creating content for activism? I would
    encourage the authors to improve the framing of the study, maybe clarifying the
    framing and adding more details about the specific practices of AR content
    creation for activism?
            2) I recommend the authors better contextualize the use of AR in activism.
    Without having consumed activism-related AR content, It was certainly difficult
    for me to understand what specific artifacts these creators developed and how
    audiences are supposed to view these artifacts. I understand that there may be a
    need for anonymity for participants, so maybe the authors could show some examples
    developed by creators outside of the participant pool. Additionally, I encourage
    the authors to include more information about the landscape of AR techology, e.g.
    what is LayAR and how prominent it was?
            3) Re some part of result and discussion, I am not convinced that the
    authors could make an argument for AR from audiences' perspective. In particular,
    "members of these groups can feel empowered and represented." because the whole
    study is based on creators' perspective and experience, I don't see how the
    manuscript could speak to AR experiences from audiences' perspective. Put another
    way, I would avoid taking creators' perception of AR content's meaning to
    audiences at face value.

            4) I am interested in the challenges creators face in distributing AR
    content for activism Are these challenges due to the tech requirement for
    consuming AR? Is it because AR content cannot be easily viewed without installing
    specific apps or having specific phone models? And how do these challenge
    intersect with online activism? And do the authors have any potential solutions to
    this problem? This seems to be one of the key findings in the manuscript so I
    would strongly encourage the authors to unpack further here.

            5) The authors' recommendation about interdisciplinary AR content creation
    is very interesting, esp. given how current AR content creation seems to be
    needing cross-disciplinary collaboration. But without knowing the specifics of AR
    creation technologies and practices, I don't quite understand the recommendations.
    I would recommend the authors to unpack substantially their recommendations here.
    E.g. what do modalities of data mean?


    A minor suggestion, in the third to last paragraph, the author mentioned "nineteen
    interviews with …. who worked on AR activism projects from 2009 to 2021". I would
    not typically make such minor suggestions, but given the prominence of the
    sentence, I would rephrase the sentence to make sure that readers don't understand
    it as interviews being conducted between 2009 2021.

  The List of Revisions Required

    all the five points mentioned in my review above.

  Originality after Re-review

    High originality

  Significance after Re-review

    Medium significance

  Rigor after Re-review

    High rigor

  Recommendation after Re-review

    I recommend Accept with Minor Revisions.

  Re-review

    I am happy with all the changes made in this revision.  I especially appreciate
    the authors' reframing of their paper and their contextualization of AR for
    activism - I was originally confused about the paper's core contribution but now
    can see the authors' vision and argument much more clearly. I also enjoyed reading
    the details about participants' AR projects and experiences. I'd like to recommend
    this paper for Accept.

  Comments to the Committee after Re-review

    (blank)

---------------------------------------------------------------
